One-step Estimation of Networked Population Size with Anonymity Using Respondent-Driven Capture-Recapture and Hashing

Estimates of population size for hidden and hard-to-reach individuals are of particular interest to health officials when health problems are concentrated in such populations. Efforts to derive these estimates are often frustrated by a range of factors including social stigma or an association with illegal activities that ordinarily preclude conventional survey strategies. This paper builds on and extends prior work that proposed a method to meet these challenges. Here we describe a rigorous formalization of a one-step, network-based population estimation procedure that can be employed under conditions of anonymity. The estimation procedure is designed to be implemented alongside currently accepted strategies for research with hidden populations. Simulation experiments are described that test the efficacy of the method across a range of implementation conditions and hidden population sizes. The results of these experiments show that reliable population estimates can be derived for hidden, networked population as large as 12,500 and perhaps larger for one family of random graphs. As such, the method shows potential for cost-effective implementation health and disease surveillance officials concerned with hidden populations. Limitations and future work are discussed in the concluding section.

==> res3/coupons/coupons12.dat <==
#	ReferralsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
1	1.01	12583	14262	1637	1.11	13830	14838	3293	.99	12333	12250	2317	1.12	13942	13096	3290	.99	12333	12250	2317	1.08	13559	10303	3750
2	1.01	12668	11145	1787	1.15	14403	16778	4219	.99	12323	10756	2740	1.12	13956	11723	4598	.99	12323	10756	2740	1.08	13551	16454	3178
3	1.02	12720	13167	1818	1.09	13655	15633	3200	1.01	12651	11679	3289	1.12	13950	9403	3243	1.01	12651	11679	3289	1.12	14048	17051	3616
4	1.01	12686	11403	2130	1.14	14273	15285	4230	.99	12323	11100	2715	1.09	13580	11326	4196	.99	12323	11100	2715	1.16	14462	12785	4525


==> res3/coupons/coupons25.dat <==
#	ReferralsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
1	1.02	25607	24468	5539	3.62	90588	26698	545109	1.01	25345	28386	9024	1.35	33735	36468	21567	1.01	25345	28386	9024	1.23	30768	32366	17153
2	1.05	26230	27389	5801	1.85	46337	35126	112666	1.06	26375	17330	9108	1.23	30780	28754	14434	1.06	26375	17330	9108	1.29	32210	29257	15732
3	1.03	25643	26376	5182	1.32	32945	31947	40433	1.0	25049	24650	7949	1.15	28723	24109	13528	1.0	25049	24650	7949	1.28	31914	43122	17213
4	1.03	25786	31122	6541	1.66	41623	137736	45140	1.03	25731	27581	8609	1.23	30809	18795	22630	1.03	25731	27581	8609	1.27	31719	22759	19460


==> res3/coupons/coupons50.dat <==
#	ReferralsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
1	.97	48454	43764	15555	1.79	89491	43610	662437	.98	49201	38844	29261	1.25	62697	59997	41053	.98	49201	38844	29261	1.16	58133	63370	33906
2	1.0	50159	51622	15568	.99	49450	34927	377050	1.03	51436	57520	34583	1.32	66150	60886	43718	1.03	51436	57520	34583	1.29	64408	38122	45768
3	1.01	50485	43018	14653	1.35	67304	-15582	594778	.85	42618	62749	14006	1.26	63055	38807	31607	.85	42618	62749	14006	1.17	58577	36283	32067
4	1.06	53045	58891	18968	-.79	-39382	47456	799874	.99	49535	57520	29747	1.24	62014	54128	45683	.99	49535	57520	29747	1.11	55615	114681	35115


==> res3/coupons/coupons6.dat <==
#	ReferralsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
1	1.0	6278	6123	518	1.07	6718	7086	1092	1.0	6242	5706	915	1.05	6571	5748	1030	1.0	6242	5706	915	1.04	6482	6688	881
2	1.01	6293	6672	522	1.02	6404	5752	1000	1.01	6293	5975	868	1.05	6585	6847	851	1.01	6293	5975	868	1.05	6546	7417	1020
3	1.01	6342	5606	594	1.04	6529	6665	1039	1.01	6308	6852	1181	1.07	6702	6228	1048	1.01	6308	6852	1181	1.07	6669	6242	984
4	1.01	6316	7251	657	1.04	6468	6191	805	1.01	6300	6908	912	1.05	6536	7815	1034	1.01	6300	6908	912	1.06	6618	6856	1108


==> res3/hash/hash12.dat <==
#	HashSpaceSize	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
50	1.01	12583	14262	1637	1.11	13830	14838	3293	.99	12333	12250	2317	1.12	13942	13096	3290	.99	12333	12250	2317	1.08	13559	10303	3750
325	1.01	12668	11145	1787	1.15	14403	16778	4219	.99	12323	10756	2740	1.12	13956	11723	4598	.99	12323	10756	2740	1.08	13551	16454	3178
600	1.02	12720	13167	1818	1.09	13655	15633	3200	1.01	12651	11679	3289	1.12	13950	9403	3243	1.01	12651	11679	3289	1.12	14048	17051	3616
875	1.01	12686	11403	2130	1.14	14273	15285	4230	.99	12323	11100	2715	1.09	13580	11326	4196	.99	12323	11100	2715	1.16	14462	12785	4525
1150	1.01	12653	11073	1939	1.16	14553	14614	3220	.98	12247	14353	2608	1.05	13182	10669	3251	.98	12247	14353	2608	1.11	13876	13045	3312
1425	.97	12091	12643	1484	1.09	13600	15916	3153	.95	11900	13209	2588	1.14	14239	12023	4230	.95	11900	13209	2588	1.09	13607	14250	3507
1700	1.02	12779	14040	1998	1.2	14988	15337	4458	1.0	12515	9937	2846	1.09	13645	10470	3590	1.0	12515	9937	2846	1.13	14150	14497	4308
1975	1.01	12592	10909	1903	1.13	14130	17703	4853	.97	12164	11503	2645	1.05	13128	15678	2669	.97	12164	11503	2645	1.1	13719	10435	4525
2250	1.02	12702	15104	1873	1.11	13826	10850	3188	.98	12237	9937	2442	1.12	13978	16892	4097	.98	12237	9937	2442	1.13	14109	14221	4278
2525	1.02	12752	11972	1818	1.14	14268	12134	4328	.98	12280	11294	2636	1.11	13910	14025	2826	.98	12280	11294	2636	1.11	13887	14484	3544
2800	1.01	12629	10194	1676	1.22	15194	13825	7126	1.01	12615	12879	2490	1.13	14129	9739	3833	1.01	12615	12879	2490	1.12	13958	11238	3651
3075	1.02	12697	13419	1851	1.13	14092	16640	3558	1.01	12658	11429	2780	1.14	14264	12615	4563	1.01	12658	11429	2780	1.13	14140	12202	3873
3350	1.01	12590	12042	1987	1.2	15038	15737	5578	.97	12137	11730	2740	1.05	13095	13662	3535	.97	12137	11730	2740	1.11	13862	17979	4704
3625	1.02	12739	11562	2039	1.11	13873	12975	3698	1.0	12472	14667	2773	1.08	13521	14050	3697	1.0	12472	14667	2773	1.14	14212	13129	3583


==> res3/hash/hash25.dat <==
#	HashSpaceSize	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
50	1.02	25607	24468	5539	3.62	90588	26698	545109	1.01	25345	28386	9024	1.35	33735	36468	21567	1.01	25345	28386	9024	1.23	30768	32366	17153
325	1.05	26230	27389	5801	1.85	46337	35126	112666	1.06	26375	17330	9108	1.23	30780	28754	14434	1.06	26375	17330	9108	1.29	32210	29257	15732
600	1.03	25643	26376	5182	1.32	32945	31947	40433	1.0	25049	24650	7949	1.15	28723	24109	13528	1.0	25049	24650	7949	1.28	31914	43122	17213
875	1.03	25786	31122	6541	1.66	41623	137736	45140	1.03	25731	27581	8609	1.23	30809	18795	22630	1.03	25731	27581	8609	1.27	31719	22759	19460
1150	1.06	26412	26098	7248	1.33	33132	24896	33757	.95	23779	21961	7935	1.32	32914	37652	15911	.95	23779	21961	7935	1.4	35023	50936	17095
1425	.98	24508	22262	4734	1.5	37459	19420	31513	.99	24858	25352	8586	1.18	29399	32506	14809	.99	24858	25352	8586	1.25	31336	32859	15395
1700	1.04	25901	22056	6140	1.34	33439	50907	33896	1.0	25079	35557	9528	1.27	31681	26728	13709	1.0	25079	35557	9528	1.22	30500	33586	13889
1975	1.01	25281	28402	5203	1.27	31753	34804	43454	.95	23678	18824	6470	1.26	31388	58858	16538	.95	23678	18824	6470	1.35	33625	17107	19223
2250	1.02	25539	23606	5376	1.42	35595	21155	55473	.99	24660	23007	8430	1.25	31328	50482	16376	.99	24660	23007	8430	1.22	30563	16071	13988
2525	1.04	26111	31164	7961	1.51	37782	29656	32405	.99	24860	34860	7725	1.23	30674	19186	14345	.99	24860	34860	7725	1.28	31887	29198	15616
2800	1.02	25530	27040	5194	4.12	103023	19334	705485	1.01	25208	45318	8174	1.23	30870	34215	17203	1.01	25208	45318	8174	1.28	31926	51707	18466
3075	1.04	25887	23393	5416	1.27	31662	29608	32839	1.01	25273	23007	7436	1.33	33185	71503	21531	1.01	25273	23007	7436	1.23	30853	29320	17173
3350	1.04	26009	23162	5988	1.5	37536	50732	24668	.97	24190	24650	7845	1.4	34886	36848	19426	.97	24190	24650	7845	1.31	32786	39251	16535
3625	1.04	26005	29139	5610	1.48	36903	40579	52826	1.01	25188	27888	8811	1.19	29841	31511	12615	1.01	25188	27888	8811	1.27	31840	23064	14854


==> res3/hash/hash50.dat <==
#	HashSpaceSize	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
50	.89	44495	34101	11461	-.41	-20357	140066	378422	1.02	51248	66932	21050	�	0	37345	0	1.02	51248	66932	21050	1.18	59189	87836	27299
325	1.11	55262	33907	23186	1.46	72900	36035	318696	1.25	62407	56474	44217	1.38	69212	109967	39656	1.25	62407	56474	44217	1.06	52794	83591	30249
600	1.04	51954	35539	30298	1.5	74925	41440	118940	.94	46752	46015	16145	1.31	65387	30071	36188	.94	46752	46015	16145	1.17	58256	50622	21862
875	1.03	51519	49986	17914	1.22	61001	284660	124738	1.11	55334	94124	32209	1.25	62494	60154	42481	1.11	55334	94124	32209	1.24	61841	43922	32923
1150	1.15	57497	66849	29926	-.98	-48942	49114	370136	.93	46331	50199	14892	1.07	53692	75873	30337	.93	46331	50199	14892	1.3	64803	47328	36062
1425	1.03	51373	56089	16437	-.55	-27254	74289	219173	1.05	52264	45318	30399	1.05	52457	43577	23714	1.05	52264	45318	30399	1.19	59495	60976	34248
1700	.98	48857	36602	16216	1.46	73156	57985	142473	.84	42198	35856	16842	1.32	65921	58539	34013	.84	42198	35856	16842	1.28	64342	74054	36519
1975	1.06	52892	75728	21155	.75	37369	99576	90983	1.08	53951	46015	43578	1.22	60771	50643	30550	1.08	53951	46015	43578	1.3	64787	42254	38521
2250	.89	44495	34101	11461	-.41	-20357	140066	378422	1.02	51248	66932	21050	�	0	37345	0	1.02	51248	66932	21050	1.18	59189	87836	27299
2525	1.11	55262	33907	23186	1.46	72900	36035	318696	1.25	62407	56474	44217	1.38	69212	109967	39656	1.25	62407	56474	44217	1.06	52794	83591	30249
2800	1.04	51954	35539	30298	1.5	74925	41440	118940	.94	46752	46015	16145	1.31	65544	30071	36214	.94	46752	46015	16145	1.17	58256	50622	21862
3075	1.03	51519	49986	17914	1.22	61001	284660	124738	1.11	55334	94124	32209	1.25	62494	60154	42481	1.11	55334	94124	32209	1.24	61841	43922	32923
3350	1.15	57497	66849	29926	-.98	-48942	49114	370136	.93	46331	50199	14892	1.07	53704	75873	30338	.93	46331	50199	14892	1.3	64803	47328	36062
3625	1.03	51373	56089	16437	-.55	-27254	74289	219173	1.05	52264	45318	30399	1.05	52457	43577	23714	1.05	52264	45318	30399	1.19	59495	60976	34248


==> res3/hash/hash6.dat <==
#	HashSpaceSize	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
50	1.0	6278	6123	518	1.07	6718	7086	1092	1.0	6242	5706	915	1.05	6571	5748	1030	1.0	6242	5706	915	1.04	6482	6688	881
325	1.01	6293	6672	522	1.02	6404	5752	1000	1.01	6293	5975	868	1.05	6585	6847	851	1.01	6293	5975	868	1.05	6546	7417	1020
600	1.01	6342	5606	594	1.04	6529	6665	1039	1.01	6308	6852	1181	1.07	6702	6228	1048	1.01	6308	6852	1181	1.07	6669	6242	984
875	1.01	6316	7251	657	1.04	6468	6191	805	1.01	6300	6908	912	1.05	6536	7815	1034	1.01	6300	6908	912	1.06	6618	6856	1108
1150	1.01	6319	6103	562	1.07	6667	6044	996	1.0	6274	6403	912	1.05	6569	6499	1003	1.0	6274	6403	912	1.06	6612	6459	940
1425	1.01	6330	7035	616	1.04	6523	5811	1089	1.0	6280	6213	965	1.04	6488	8821	892	1.0	6280	6213	965	1.07	6713	6411	1084
1700	1.01	6327	6777	628	1.05	6557	5954	912	1.01	6323	6790	1054	1.07	6662	6322	978	1.01	6323	6790	1054	1.05	6562	7214	1011
1975	1.01	6287	6545	566	1.04	6522	7235	871	1.0	6236	6135	936	1.04	6499	6531	860	1.0	6236	6135	936	1.08	6728	6826	922
2250	1.0	6241	5411	546	1.06	6633	5674	1128	.98	6142	6274	885	1.06	6622	5705	1023	.98	6142	6274	885	1.06	6647	6313	1183
2525	1.0	6221	6925	590	1.05	6571	6252	869	1.03	6461	7738	1058	1.04	6475	6110	1007	1.03	6461	7738	1058	1.08	6730	6869	1126
2800	1.0	6256	5880	546	1.06	6601	5313	1040	1.0	6265	7170	887	1.05	6565	7517	986	1.0	6265	7170	887	1.06	6607	6780	939
3075	1.0	6267	6185	622	1.04	6473	6670	1048	1.0	6247	6992	956	1.06	6621	6698	1008	1.0	6247	6992	956	1.07	6659	6542	864
3350	1.03	6418	6998	668	1.05	6541	5979	920	.99	6194	6354	866	1.05	6578	6606	1051	.99	6194	6354	866	1.06	6641	6839	960
3625	.99	6205	5795	639	1.08	6731	6219	1142	1.0	6275	6787	919	1.04	6510	6263	1014	1.0	6275	6787	919	1.06	6632	6923	951


==> res3/rds/rds12.dat <==
#	RDSCount	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
250	1.05	13078	12047	4064	1.47	18434	14287	41790	.95	11847	11549	4942	1.07	13329	22497	5705	.95	11847	11549	4942	1.18	14757	24340	10242
300	1.03	12919	12281	3931	1.22	15203	22505	8672	.99	12437	15099	5475	1.24	15518	13123	7873	.99	12437	15099	5475	1.12	14057	13669	6520
350	1.04	12998	12499	2683	1.26	15807	13770	13284	1.03	12864	20999	4801	1.16	14450	11695	9547	1.03	12864	20999	4801	1.13	14091	13140	6092
400	1.01	12614	14044	2132	1.14	14219	12581	4553	1.03	12916	12441	3429	1.1	13742	13584	4132	1.03	12916	12441	3429	1.18	14707	12207	5497
450	1.02	12768	13945	1934	1.2	14961	17006	5532	1.0	12468	10777	3014	1.13	14161	16186	4376	1.0	12468	10777	3014	1.11	13933	11960	4140
500	1.04	13025	12838	2306	1.1	13808	11972	4219	.98	12291	10055	2759	1.12	13998	13956	4318	.98	12291	10055	2759	1.07	13314	13688	3129
550	1.03	12831	12400	1980	1.11	13844	9839	3235	.94	11797	8509	2230	1.15	14352	17573	4090	.94	11797	8509	2230	1.09	13651	13690	3466
600	1.0	12514	16202	1497	1.09	13687	15435	2785	.98	12225	13048	2779	1.12	13938	13598	3151	.98	12225	13048	2779	1.07	13369	12899	2558
650	1.0	12560	14012	1347	1.1	13709	12150	2538	1.01	12576	10743	2104	1.1	13691	13564	2529	1.01	12576	10743	2104	1.09	13674	11824	2552
700	1.01	12600	12196	1246	1.1	13795	14215	2493	.99	12342	11313	1843	1.09	13679	15023	2422	.99	12342	11313	1843	1.05	13140	12687	2282
750	.99	12337	12780	956	1.09	13612	14061	2221	1.0	12546	12699	1906	1.11	13894	14399	2442	1.0	12546	12699	1906	1.1	13694	13314	2222
800	.99	12375	13117	1079	1.08	13450	13278	2159	1.02	12691	12140	1706	1.08	13557	12978	2211	1.02	12691	12140	1706	1.09	13563	13298	2280
850	1.0	12531	13541	902	1.06	13261	11190	2290	1.01	12574	13136	1604	1.08	13527	12972	2121	1.01	12574	13136	1604	1.1	13734	15708	1952
900	1.01	12588	12948	913	1.06	13198	14526	1788	1.0	12447	11519	1432	1.07	13330	13751	1688	1.0	12447	11519	1432	1.05	13127	13470	2054
950	1.03	12814	13286	987	1.06	13195	13805	1652	1.0	12458	13165	1224	1.07	13393	13112	1841	1.0	12458	13165	1224	1.1	13710	13010	2349


==> res3/rds/rds25.dat <==
#	RDSCount	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
300	1.15	28859	23795	14895	3.04	76115	73985	409986	1.01	25300	31709	12196	1.35	33817	77201	25773	1.01	25300	31709	12196	1.09	27232	38049	14178
400	.98	24425	25352	5628	1.36	34019	29754	32781	.86	21576	20708	7796	1.3	32577	24875	16430	.86	21576	20708	7796	1.38	34465	34903	29960
500	1.01	25303	25987	5595	1.89	47238	114334	133357	.95	23711	33615	5030	1.44	35944	30540	16924	.95	23711	33615	5030	1.3	32386	28153	15389
600	1.07	26768	20586	5126	1.16	28935	26585	13600	.98	24476	22574	6142	1.21	30309	51107	12803	.98	24476	22574	6142	1.22	30575	24935	9058
700	1.01	25174	24470	3386	1.14	28558	26315	9192	.99	24839	22030	4899	1.3	32605	29299	12178	.99	24839	22030	4899	1.22	30515	28570	11202
800	1.02	25376	26508	3090	1.2	29995	25491	10929	1.05	26153	23179	6226	1.12	27908	24906	6019	1.05	26153	23179	6226	1.21	30147	36952	8104
900	1.03	25753	25639	2690	1.15	28679	18641	9512	.96	23975	22830	3832	1.18	29621	30475	7429	.96	23975	22830	3832	1.1	27487	25527	7110


==> res3/rds/rds50.dat <==
#	RDSCount	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
300	.93	46551	33615	23190	-.68	-33751	10468	352842	.78	38986	26424	20426	1.04	51835	53767	30847	.78	38986	26424	20426	�	100000	53399	0
400	1.22	60766	41036	37879	.41	20391	118372	139438	.9	45023	66999	17173	.87	43391	36489	30726	.9	45023	66999	17173	.92	46099	45968	26126
500	1.18	58847	39308	52445	3.08	154216	36085	468690	.86	43157	59761	20119	1.09	54494	40846	29901	.86	43157	59761	20119	1.09	54661	50738	30811
600	1.03	51370	76717	14252	1.03	51571	62636	119138	.89	44483	43859	18779	1.26	63013	68803	39502	.89	44483	43859	18779	1.17	58442	76158	31527
700	1.0	49974	43802	14462	2.37	118542	68057	231624	1.01	50411	39885	14130	1.45	72504	55109	35050	1.01	50411	39885	14130	1.33	66477	44721	32475
800	1.04	52194	46825	7868	1.96	98035	44145	150329	.89	44416	39207	10928	1.48	73911	60337	48430	.89	44416	39207	10928	1.33	66571	66766	33726
900	1.01	50335	61024	8947	1.36	68219	69071	68435	1.01	50563	65047	9799	1.55	77256	72697	54640	1.01	50563	65047	9799	1.45	72392	42785	61225


==> res3/rds/rds6.dat <==
#	RDSCount	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
250	1.04	6513	5998	1469	1.12	7014	8131	2230	1.02	6347	7086	2580	1.06	6644	8960	2146	1.02	6347	7086	2580	1.07	6682	7539	2036
300	1.02	6368	6862	1046	1.16	7246	6563	2419	1.07	6657	5214	1707	1.07	6672	6673	2130	1.07	6657	5214	1707	1.1	6856	5776	1952
350	1.02	6374	7252	916	1.08	6722	6145	1618	.98	6103	6321	1268	1.11	6911	5838	1878	.98	6103	6321	1268	1.1	6901	8872	1347
400	1.01	6281	5799	753	1.08	6755	7100	1517	.99	6164	5771	1102	1.05	6588	5237	1096	.99	6164	5771	1102	1.05	6533	6150	1159
450	1.0	6238	6872	611	1.06	6621	5716	1113	.97	6047	6072	1065	1.06	6611	6171	1160	.97	6047	6072	1065	1.07	6679	7012	1091
500	1.0	6268	5921	598	1.04	6477	7928	956	.99	6170	6309	976	1.06	6646	7713	982	.99	6170	6309	976	1.05	6540	5783	951
550	1.01	6308	6182	471	1.03	6439	8004	847	1.0	6236	6183	831	1.06	6597	6560	882	1.0	6236	6183	831	1.06	6615	7366	932
600	1.0	6248	6762	441	1.05	6550	6386	774	.99	6196	5824	729	1.05	6593	6656	938	.99	6196	5824	729	1.07	6698	5573	991
650	1.01	6315	5803	467	1.04	6513	6828	663	.99	6169	6239	644	1.07	6685	6754	860	.99	6169	6239	644	1.04	6487	6682	774
700	1.01	6316	6142	364	1.03	6429	7277	737	1.02	6363	6722	644	1.03	6416	6370	607	1.02	6363	6722	644	1.05	6540	6469	667
750	1.0	6246	6149	359	1.04	6525	6248	641	.99	6206	6728	618	1.05	6581	7348	697	.99	6206	6728	618	1.04	6526	6482	681
800	1.0	6244	5870	327	1.05	6551	7319	559	1.01	6342	6415	501	1.05	6544	7617	590	1.01	6342	6415	501	1.06	6611	6917	625
850	1.0	6250	6125	309	1.02	6397	6072	551	1.0	6254	5596	476	1.03	6434	7342	598	1.0	6254	5596	476	1.04	6506	6563	586
900	1.0	6279	6606	281	1.02	6369	6628	527	.99	6180	6600	441	1.04	6475	6128	559	.99	6180	6600	441	1.04	6485	6148	547
950	1.0	6250	6293	268	1.04	6512	6171	496	1.0	6245	5949	409	1.04	6511	6263	487	1.0	6245	5949	409	1.03	6415	6731	521


==> res3/rds25-3.dat <==
#	RDSCount	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
300	1.09	27143	18128	13757	.63	15684	70502	91335	.95	23705	14092	13710	1.08	26911	23886	14933	.95	23705	14092	13710	1.29	32273	24389	21005
400	.97	24162	22833	6506	-.32	-7926	19386	290691	.96	24011	24119	10039	1.22	30429	34707	15971	.96	24011	24119	10039	1.24	30886	29768	16885
500	1.0	25023	19941	5416	1.36	33939	40015	55203	.98	24617	24650	7960	1.25	31223	27390	15483	.98	24617	24650	7960	1.2	30002	26390	12384


==> res3/rds50-3.dat <==
#	RDSCount	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
300	1.11	55388	73202	48654	.34	16813	26911	146014	.83	41487	45299	22761	�	0	25067	0	.83	41487	45299	22761	�	0	43719	0
400	1.07	53386	32921	24520	1.3	65162	81442	537360	.95	47595	91885	28735	.95	47508	41845	21799	.95	47595	91885	28735	1.15	57454	36301	34977
500	1.04	52092	48344	16607	.33	16652	32196	398121	.92	46190	156874	27399	1.18	59231	45005	31645	.92	46190	156874	27399	1.33	66334	47658	45637
600	1.08	54099	53127	17894	.8	40107	337166	569912	1.0	49935	33109	21113	1.21	60614	43061	31514	1.0	49935	33109	21113	1.28	64048	47611	33236
700	1.02	50844	58590	10522	1.6	80172	76143	336128	.99	49485	49635	14483	1.36	67818	42891	32562	.99	49485	49635	14483	1.41	70480	46849	57084
800	1.07	53516	58803	12567	1.71	85357	-374664	393365	1.03	51505	53839	18091	1.44	71796	58118	42790	1.03	51505	53839	18091	1.43	71289	138760	37126
900	1.02	51161	47639	10097	1.93	96462	166398	255177	.98	48890	47354	10818	1.26	62911	55110	30734	.98	48890	47354	10818	1.56	77902	55151	48574


==> res3/reports/reports12.dat <==
#	ReportsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	1.01	12585	11919	2698	1.18	14781	14219	8197	1.02	12695	11679	2726	1.08	13537	12445	3894	1.02	12695	11679	2726	1.12	13976	13055	4922
4	1.02	12715	11245	2141	1.12	14041	11469	4339	1.0	12560	14448	2692	1.15	14396	16820	4141	1.0	12560	14448	2692	1.15	14322	17369	4268
6	1.06	13209	13561	2218	1.11	13887	21231	4355	1.02	12768	11019	2857	1.07	13378	13427	3350	1.02	12768	11019	2857	1.15	14430	14492	4297
8	1.01	12592	12784	2063	1.16	14509	16081	4226	1.03	12847	10302	3197	1.11	13817	15030	4119	1.03	12847	10302	3197	1.13	14116	18080	4529
10	.99	12379	11031	1688	1.13	14169	13656	3633	.98	12306	10039	2832	1.1	13794	14594	4522	.98	12306	10039	2832	1.12	13969	13374	3873
12	1.03	12817	11518	1895	1.11	13883	13288	3460	1.03	12845	11891	3300	1.06	13256	24191	3494	1.03	12845	11891	3300	1.13	14106	10383	4059
14	1.04	13002	11755	2121	1.32	16523	12312	24371	1.02	12715	14070	2886	1.12	13940	10491	3724	1.02	12715	14070	2886	1.13	14173	13349	4154
16	1.0	12538	13496	2037	1.09	13675	11688	3270	1.01	12626	11978	2820	1.07	13359	16277	3815	1.01	12626	11978	2820	1.13	14115	13516	3652
18	1.03	12866	11136	2237	1.16	14478	12316	3958	1.01	12673	11204	2857	1.11	13883	19007	3844	1.01	12673	11204	2857	1.11	13862	14325	4184
20	1.01	12677	12573	1825	1.11	13833	11497	3842	.97	12071	13085	2276	1.08	13543	15478	3263	.97	12071	13085	2276	1.1	13727	13570	3624
22	1.04	12970	11235	1947	1.14	14241	14515	4462	1.01	12636	12847	2464	1.11	13911	12191	3524	1.01	12636	12847	2464	1.19	14815	11585	7021
24	1.01	12576	12124	2027	1.07	13368	14202	3289	1.02	12741	12610	3143	1.06	13253	14982	2548	1.02	12741	12610	3143	1.13	14072	13224	3931
26	1.03	12897	12575	1879	1.12	13937	11995	3977	.96	11940	9652	2410	1.07	13357	10090	3269	.96	11940	9652	2410	1.12	14025	13133	4586
28	1.02	12801	11791	1935	1.1	13687	14744	3295	1.04	13028	10282	2687	1.09	13607	14174	3059	1.04	13028	10282	2687	1.15	14318	14709	3990


==> res3/reports/reports25.dat <==
#	ReportsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	1.09	27362	25085	8599	5.47	136697	106822	567423	1.03	25661	27095	8723	1.02	25387	25499	6748	1.03	25661	27095	8723	1.1	27539	26937	7747
4	1.0	25122	21436	7043	1.61	40342	37113	52607	1.01	25219	33465	8967	1.23	30833	26886	19353	1.01	25219	33465	8967	1.3	32615	19340	14284
6	1.05	26297	27679	6882	1.66	41425	47046	31467	1.0	25110	23007	12809	1.24	31123	28474	16548	1.0	25110	23007	12809	1.18	29561	27051	9895
8	.98	24612	30685	6418	-.48	-11880	34687	244283	.94	23539	18824	6964	1.43	35638	19843	27849	.94	23539	18824	6964	1.27	31735	27589	17744
10	1.09	27260	22926	7725	2.81	70152	21804	202818	.99	24847	36603	6372	1.1	27622	23644	10260	.99	24847	36603	6372	1.22	30503	23320	12905
12	1.02	25509	25890	5111	1.5	37422	75183	26018	1.03	25751	23597	7430	1.45	36362	19801	23961	1.03	25751	23597	7430	1.11	27701	22185	14047
14	.97	24344	23352	4663	1.4	34997	36209	20757	.91	22733	25099	5517	1.08	26965	26570	15675	.91	22733	25099	5517	.99	24757	24548	7636
16	.92	23081	28598	4839	1.51	37845	65503	24986	.91	22785	21062	6460	1.34	33459	25363	23207	.91	22785	21062	6460	1.41	35318	30809	17585
18	1.02	25591	23362	4266	1.19	29687	39471	19245	.99	24639	47061	9224	1.29	32233	23412	16350	.99	24639	47061	9224	1.32	32915	35753	11790
20	1.0	24965	29240	5877	1.17	29199	22989	17219	.96	24107	22907	5648	1.28	31984	23140	16210	.96	24107	22907	5648	1.24	30960	49742	15833
22	.99	24871	25442	5082	1.38	34397	24045	22286	.98	24444	27095	7098	1.14	28610	21252	11060	.98	24444	27095	7098	1.0	25004	17037	8740
24	1.02	25619	32615	5281	1.31	32790	26191	19055	1.08	27005	33465	19854	1.3	32483	36748	11952	1.08	27005	33465	19854	1.38	34551	27283	27989
26	.98	24387	23759	4683	.99	24866	64270	25780	.98	24510	23958	7485	1.35	33832	29318	16179	.98	24510	23958	7485	1.26	31481	96137	25610


==> res3/reports/reports50.dat <==
#	ReportsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	1.01	50616	41519	17765	.56	28225	-447272	513681	.96	48152	30569	17743	.83	41676	45529	16377	.96	48152	30569	17743	.84	41826	29885	16258
4	1.03	51716	57375	18618	.84	41897	31641	264888	1.05	52497	83666	37573	1.14	57052	69631	28149	1.05	52497	83666	37573	1.12	55878	49058	25358
6	1.1	55086	61218	32567	-1.45	-72499	65897	937455	1.0	50132	51486	21897	1.17	58692	62865	36592	1.0	50132	51486	21897	1.12	55905	48419	29208
8	1.12	55820	38546	20125	1.38	68787	77596	183282	.94	47168	52290	18429	1.28	63857	75951	33448	.94	47168	52290	18429	1.09	54271	30126	33484
10	1.11	55573	60197	18146	-.14	-7004	56401	777022	.98	49034	43027	31045	1.15	57525	43882	37255	.98	49034	43027	31045	1.31	65324	39280	38762
12	1.04	52159	36700	17897	1.69	84315	-169781	708865	.98	49125	35856	21172	1.16	58247	113901	33603	.98	49125	35856	21172	1.26	63094	118361	44558
14	1.14	57074	64177	24127	1.27	63325	35892	122253	1.06	52813	146416	39148	1.25	62363	58188	38303	1.06	52813	146416	39148	1.25	62450	50754	38133
16	1.05	52397	43072	15425	-.59	-29458	21404	567906	1.06	53203	49302	36467	1.25	62501	37924	39362	1.06	53203	49302	36467	1.24	61968	44790	31604
18	1.06	52772	47558	17795	1.32	65962	105005	207684	1.04	52027	43027	22765	1.12	56247	30944	29400	1.04	52027	43027	22765	1.28	64110	68143	36949
20	1.03	51726	41483	19613	1.09	54306	56345	658282	.99	49664	38844	28908	1.19	59449	92269	41235	.99	49664	38844	28908	1.3	65019	81998	35930
22	1.09	54252	50807	26178	1.31	65367	113564	182551	1.07	53518	33465	32036	1.18	59118	68957	36221	1.07	53518	33465	32036	1.24	62023	31133	41940
24	1.07	53693	41990	18665	.23	11565	78531	332174	.94	47122	56474	19051	1.11	55327	50921	34350	.94	47122	56474	19051	1.18	59065	81831	34791
26	1.03	51726	66518	15417	.88	43768	35378	746302	.98	49200	49302	28115	1.18	58956	42477	36634	.98	49200	49302	28115	1.31	65405	81836	35401
28	1.09	54600	50661	18486	1.33	66376	90762	186312	1.05	52469	39043	27261	1.2	59977	82662	30592	1.05	52469	39043	27261	1.16	58083	28587	33646


==> res3/reports/reports6.dat <==
#	ReportsPerSubject	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	.99	6177	5847	657	1.06	6642	7828	1293	1.02	6361	5912	972	1.03	6434	6380	845	1.02	6361	5912	972	1.07	6661	6757	944
4	1.0	6259	6133	640	1.03	6416	7346	886	.97	6084	5839	845	1.05	6532	5921	1027	.97	6084	5839	845	1.04	6469	5931	962
6	1.01	6296	6558	629	1.09	6785	7843	1105	1.0	6237	6251	974	1.07	6656	6851	911	1.0	6237	6251	974	1.04	6481	6394	973
8	1.02	6371	6093	626	1.05	6571	6835	847	1.02	6346	5751	1034	1.06	6600	6151	951	1.02	6346	5751	1034	1.07	6697	7182	844
10	.99	6172	6608	489	1.05	6591	6492	993	1.01	6311	6360	847	1.05	6578	5833	934	1.01	6311	6360	847	1.05	6532	5751	877
12	1.01	6333	6824	562	1.05	6576	7720	959	.98	6121	7784	870	1.06	6622	5881	988	.98	6121	7784	870	1.08	6743	6991	990
14	.99	6182	5990	551	1.04	6497	5628	929	.99	6216	6046	991	1.04	6509	6643	788	.99	6216	6046	991	1.06	6627	7533	1026
16	1.01	6338	6643	495	1.06	6623	5451	1030	1.0	6244	7493	950	1.08	6748	7458	977	1.0	6244	7493	950	1.07	6685	7016	1073
18	1.01	6281	5966	629	1.04	6479	6246	874	1.0	6280	6678	902	1.03	6424	7765	1069	1.0	6280	6678	902	1.03	6415	5940	787
20	1.01	6283	6254	584	1.09	6792	6083	907	1.02	6349	7070	923	1.04	6505	5815	1017	1.02	6349	7070	923	1.1	6852	5837	1122
22	1.01	6287	7271	588	1.08	6763	5324	902	1.02	6351	6528	973	1.03	6440	7505	991	1.02	6351	6528	973	1.09	6796	6809	1000
24	1.01	6283	6866	594	1.06	6595	5339	1079	1.01	6334	7170	969	1.07	6663	6993	1039	1.01	6334	7170	969	1.03	6425	6892	873
26	1.02	6357	7204	671	1.03	6430	7163	957	1.0	6232	5706	997	1.06	6630	5435	954	1.0	6232	5706	997	1.08	6723	7316	992
28	1.01	6332	5826	575	1.06	6593	5775	1113	1.01	6312	6622	954	1.04	6526	5736	957	1.01	6312	6622	954	1.06	6623	7060	844


==> res3/seeds/seeds12.dat <==
#	NumSeeds	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	1.01	12583	14262	1637	1.11	13830	14838	3293	.99	12333	12250	2317	1.12	13942	13096	3290	.99	12333	12250	2317	1.08	13559	10303	3750
4	1.01	12668	11145	1787	1.15	14403	16778	4219	.99	12323	10756	2740	1.12	13956	11723	4598	.99	12323	10756	2740	1.08	13551	16454	3178
6	1.02	12720	13167	1818	1.09	13655	15633	3200	1.01	12651	11679	3289	1.12	13950	9403	3243	1.01	12651	11679	3289	1.12	14048	17051	3616
8	1.01	12686	11403	2130	1.14	14273	15285	4230	.99	12323	11100	2715	1.09	13580	11326	4196	.99	12323	11100	2715	1.16	14462	12785	4525
10	1.01	12653	11073	1939	1.16	14553	14614	3220	.98	12247	14353	2608	1.05	13182	10669	3251	.98	12247	14353	2608	1.11	13876	13045	3312
12	.97	12091	12643	1484	1.09	13600	15916	3153	.95	11900	13209	2588	1.14	14239	12023	4230	.95	11900	13209	2588	1.09	13607	14250	3507
14	1.02	12779	14040	1998	1.2	14988	15337	4458	1.0	12515	9937	2846	1.09	13645	10470	3590	1.0	12515	9937	2846	1.13	14150	14497	4308
16	1.01	12592	10909	1903	1.13	14130	17703	4853	.97	12164	11503	2645	1.05	13128	15678	2669	.97	12164	11503	2645	1.1	13719	10435	4525
18	1.02	12702	15104	1873	1.11	13826	10850	3188	.98	12237	9937	2442	1.12	13978	16892	4097	.98	12237	9937	2442	1.13	14109	14221	4278
20	1.02	12752	11972	1818	1.14	14268	12134	4328	.98	12280	11294	2636	1.11	13910	14025	2826	.98	12280	11294	2636	1.11	13887	14484	3544
22	1.01	12629	10194	1676	1.22	15194	13825	7126	1.01	12615	12879	2490	1.13	14129	9739	3833	1.01	12615	12879	2490	1.12	13958	11238	3651
24	1.02	12697	13419	1851	1.13	14092	16640	3558	1.01	12658	11429	2780	1.14	14264	12615	4563	1.01	12658	11429	2780	1.13	14140	12202	3873
26	1.01	12590	12042	1987	1.2	15038	15737	5578	.97	12137	11730	2740	1.05	13095	13662	3535	.97	12137	11730	2740	1.11	13862	17979	4704
28	1.02	12739	11562	2039	1.11	13873	12975	3698	1.0	12472	14667	2773	1.08	13521	14050	3697	1.0	12472	14667	2773	1.14	14212	13129	3583


==> res3/seeds/seeds25.dat <==
#	NumSeeds	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	1.02	25607	24468	5539	3.62	90588	26698	545109	1.01	25345	28386	9024	1.35	33735	36468	21567	1.01	25345	28386	9024	1.23	30768	32366	17153
4	1.05	26230	27389	5801	1.85	46337	35126	112666	1.06	26375	17330	9108	1.23	30780	28754	14434	1.06	26375	17330	9108	1.29	32210	29257	15732
6	1.03	25643	26376	5182	1.32	32945	31947	40433	1.0	25049	24650	7949	1.15	28723	24109	13528	1.0	25049	24650	7949	1.28	31914	43122	17213
8	1.03	25786	31122	6541	1.66	41623	137736	45140	1.03	25731	27581	8609	1.23	30809	18795	22630	1.03	25731	27581	8609	1.27	31719	22759	19460
10	1.06	26412	26098	7248	1.33	33132	24896	33757	.95	23779	21961	7935	1.32	32914	37652	15911	.95	23779	21961	7935	1.4	35023	50936	17095
12	.98	24508	22262	4734	1.5	37459	19420	31513	.99	24858	25352	8586	1.18	29399	32506	14809	.99	24858	25352	8586	1.25	31336	32859	15395
14	1.04	25901	22056	6140	1.34	33439	50907	33896	1.0	25079	35557	9528	1.27	31681	26728	13709	1.0	25079	35557	9528	1.22	30500	33586	13889
16	1.01	25281	28402	5203	1.27	31753	34804	43454	.95	23678	18824	6470	1.26	31388	58858	16538	.95	23678	18824	6470	1.35	33625	17107	19223
18	1.02	25539	23606	5376	1.42	35595	21155	55473	.99	24660	23007	8430	1.25	31328	50482	16376	.99	24660	23007	8430	1.22	30563	16071	13988
20	1.04	26111	31164	7961	1.51	37782	29656	32405	.99	24860	34860	7725	1.23	30674	19186	14345	.99	24860	34860	7725	1.28	31887	29198	15616
22	1.02	25530	27040	5194	4.12	103023	19334	705485	1.01	25208	45318	8174	1.23	30870	34215	17203	1.01	25208	45318	8174	1.28	31926	51707	18466
24	1.04	25887	23393	5416	1.27	31662	29608	32839	1.01	25273	23007	7436	1.33	33185	71503	21531	1.01	25273	23007	7436	1.23	30853	29320	17173
26	1.04	26009	23162	5988	1.5	37536	50732	24668	.97	24190	24650	7845	1.4	34886	36848	19426	.97	24190	24650	7845	1.31	32786	39251	16535
28	1.04	26005	29139	5610	1.48	36903	40579	52826	1.01	25188	27888	8811	1.19	29841	31511	12615	1.01	25188	27888	8811	1.27	31840	23064	14854


==> res3/seeds/seeds50.dat <==
#	NumSeeds	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
6	.89	44495	34101	11461	-.41	-20357	140066	378422	1.02	51248	66932	21050	�	0	37345	0	1.02	51248	66932	21050	1.18	59189	87836	27299
8	1.11	55262	33907	23186	1.46	72900	36035	318696	1.25	62407	56474	44217	1.38	69212	109967	39656	1.25	62407	56474	44217	1.06	52794	83591	30249
10	1.04	51954	35539	30298	1.5	74925	41440	118940	.94	46752	46015	16145	1.31	65544	30071	36214	.94	46752	46015	16145	1.17	58256	50622	21862
12	1.03	51519	49986	17914	1.22	61001	284660	124738	1.11	55334	94124	32209	1.25	62494	60154	42481	1.11	55334	94124	32209	1.24	61841	43922	32923
14	1.15	57497	66849	29926	-.98	-48942	49114	370136	.93	46331	50199	14892	1.07	53704	75873	30338	.93	46331	50199	14892	1.3	64803	47328	36062
16	1.03	51373	56089	16437	-.55	-27254	74289	219173	1.05	52264	45318	30399	1.05	52457	43577	23714	1.05	52264	45318	30399	1.19	59495	60976	34248
18	.98	48857	36602	16216	1.46	73156	57985	142473	.84	42198	35856	16842	1.32	65921	58539	34013	.84	42198	35856	16842	1.29	64735	74054	26473
20	1.06	52892	75728	21155	.75	37369	99576	90983	1.08	53951	46015	43578	1.22	60771	50643	30550	1.08	53951	46015	43578	1.3	64787	42254	38521
22	1.05	52725	55409	12029	2.07	103253	337034	186686	.89	44372	34860	13255	1.23	61645	53318	43476	.89	44372	34860	13255	1.17	58294	114056	35348
24	.98	48832	46826	14060	1.93	96479	-12254	172032	.93	46311	59761	18983	1.36	67954	59282	37746	.93	46311	59761	18983	1.17	58514	54156	32022
26	1.08	54043	38816	21662	3.78	188983	233495	602764	.91	45504	76693	22011	1.11	55586	79000	29795	.91	45504	76693	22011	1.18	59133	65573	32455
28	1.07	53380	50855	20262	3.29	164703	45296	602295	1.12	56158	43924	28926	1.16	58148	70210	25658	1.12	56158	43924	28926	1.15	57719	82832	38464


==> res3/seeds/seeds6.dat <==
#	NumSeeds	chap-rds-ratio	chap-rds-mean	chap-rds-med	chap-rds-std	hash-rds-ratio	hash-rds-mean	hash-rds-med	hash-rds-std	chap-rand-ratio	chap-rand-mean	chap-rand-med	chap-rand-std	hash-rand-ratio	hash-rand-mean	hash-rand-med	hash-rand-std	boot-rand-ratio	boot-rand-mean	boot-rand-med	boot-rand-std	boot-tree-ratio	boot-tree-mean	boot-tree-med	boot-tree-std
2	1.0	6278	6123	518	1.07	6718	7086	1092	1.0	6242	5706	915	1.05	6571	5748	1030	1.0	6242	5706	915	1.04	6482	6688	881
4	1.01	6293	6672	522	1.02	6404	5752	1000	1.01	6293	5975	868	1.05	6585	6847	851	1.01	6293	5975	868	1.05	6546	7417	1020
6	1.01	6342	5606	594	1.04	6529	6665	1039	1.01	6308	6852	1181	1.07	6702	6228	1048	1.01	6308	6852	1181	1.07	6669	6242	984
8	1.01	6316	7251	657	1.04	6468	6191	805	1.01	6300	6908	912	1.05	6536	7815	1034	1.01	6300	6908	912	1.06	6618	6856	1108
10	1.01	6319	6103	562	1.07	6667	6044	996	1.0	6274	6403	912	1.05	6569	6499	1003	1.0	6274	6403	912	1.06	6612	6459	940
12	1.01	6330	7035	616	1.04	6523	5811	1089	1.0	6280	6213	965	1.04	6488	8821	892	1.0	6280	6213	965	1.07	6713	6411	1084
14	1.01	6327	6777	628	1.05	6557	5954	912	1.01	6323	6790	1054	1.07	6662	6322	978	1.01	6323	6790	1054	1.05	6562	7214	1011
16	1.01	6287	6545	566	1.04	6522	7235	871	1.0	6236	6135	936	1.04	6499	6531	860	1.0	6236	6135	936	1.08	6728	6826	922
18	1.0	6241	5411	546	1.06	6633	5674	1128	.98	6142	6274	885	1.06	6622	5705	1023	.98	6142	6274	885	1.06	6647	6313	1183
20	1.0	6221	6925	590	1.05	6571	6252	869	1.03	6461	7738	1058	1.04	6475	6110	1007	1.03	6461	7738	1058	1.08	6730	6869	1126
22	1.0	6256	5880	546	1.06	6601	5313	1040	1.0	6265	7170	887	1.05	6565	7517	986	1.0	6265	7170	887	1.06	6607	6780	939
24	1.0	6267	6185	622	1.04	6473	6670	1048	1.0	6247	6992	956	1.06	6621	6698	1008	1.0	6247	6992	956	1.07	6659	6542	864
26	1.03	6418	6998	668	1.05	6541	5979	920	.99	6194	6354	866	1.05	6578	6606	1051	.99	6194	6354	866	1.06	6641	6839	960
28	.99	6205	5795	639	1.08	6731	6219	1142	1.0	6275	6787	919	1.04	6510	6263	1014	1.0	6275	6787	919	1.06	6632	6923	951

